Practical Reasoning with Norms for Autonomous Software Agents (Full Edition)

Autonomous software agents operating in dynamic environments need to constantly reason about actions in pursuit of their goals, while taking into consideration norms which might be imposed on those actions. Normative practical reasoning supports agents making decisions about what is best for them to (not) do in a given situation. What makes practical reasoning challenging is the interplay between goals that agents are pursuing and the norms that the agents are trying to uphold. We offer a formalisation to allow agents to plan for multiple goals and norms in the presence of durative actions that can be executed concurrently. We compare plans based on decision-theoretic notions (i.e. utility) such that the utility gain of goals and utility loss of norm violations are the basis for this comparison. The set of optimal plans consists of plans that maximise the overall utility, each of which can be chosen by the agent to execute. We provide an implementation of our proposal in Answer Set Programming, thus allowing us to state the original problem in terms of a logic program that can be queried for solutions with specific properties. The implementation is proven to be sound and complete.

==> practical reasoning norms/scenarioLP.txt <==
%Rules for states

state(0..13).
holdsat(earthquakeDetected,0).
holdsat(medicsPresent,0).
holdsat(wounded,0).
holdsat(populated,0).
holdsat(waterSupplied,0).

%Inertial fluents

holdsat(X,S2) :- holdsat(X,S1), not terminated(X,S1), 
                 state(S1), state(S2), S2=S1+1.

%Rules for Translating Actions

action(detectShock,1).
pre(detectShock,S) :- state(S).
holdsat(shockDetected,S2) :- 
   executed(detectShock,S1), action(detectShock,1), 
   state(S1), state(S2), S2=S1+1.

action(detectPoison,1).
pre(detectPoison,S) :- state(S).
holdsat(poisonDetected,S2) :- 
        executed(detectPoison,S1),
        action(detectPoison,1), state(S1), 
        state(S2), S2=S1+1.

action(stopWater,1).
pre(stopWater,S) :- holdsat(poisonDetected,S),
            holdsat(waterSupplied,S),state(S).
terminated(waterSupplied,S2) :- 
       executed(stopWater,S1), action(stopWater,1), 
       state(S1), state(S2), S2=S1.

action(buildShelter,4).
pre(buildShelter,S) :- holdsat(areaSecured,S),
	       holdsat(evacuated,S), state(S).
holdsat(shelterBuilt,S2) :- 
 executed(buildShelter,S1), action(buildShelter,4), 
 state(S1), state(S2), S2=S1+4.
terminated(evacuated,S2) :- 
 executed(buildShelter,S1), action(buildShelter,4), 
 state(S1), state(S2),S2=S1+3.

action(evacuate,5).
pre(evacuate,S) :- holdsat(populated,S),  
                   holdsat(shockDetected,S),state(S).
holdsat(evacuated,S2) :- executed(evacuate,S1),
        action(evacuate,5), state(S1), state(S2),
        S2=S1+5.
terminated(populated,S2) :- executed(evacuate,S1),
        action(evacuate,5), state(S1), state(S2),
        S2=S1+4.

action(getMedicine,3).
pre(getMedicine,S) :- 
                   holdsat(earthquakeDetected,S),
                   holdsat(wounded,S),state(S).
holdsat(medicineSupplied,S2) :- 
		  executed(getMedicine,S1),
                  action(getMedicine,3), 
                  state(S1), state(S2), S2=S1+3.

action(secure,3).
pre(secure,S) :- holdsat(evacuated,S),state(S).
holdsat(areaSecured,S2) :- executed(secure,S1),
        action(secure,3), state(S1), state(S2), 
        S2=S1+3.
holdsat(noAccess,S2) :- executed(secure,S1),
      action(secure,3), state(S1), state(S2), 
      S2=S1+3.

{executed(A,S)} :- action(A,D), state(S).
inprog(A,S2) :- executed(A,S1), action(A,D), 
            state(S1), state(S2), S1 <= S2, S2< S1+D.
:- inprog(A,S), action(A,D), not pre(A,S), state(S).

% This rule ensures that not more than one action can
% be executed per state.
:- executed(A1,S), executed(A2,S), A1!=A2,   
   action(A1,D1), action(A2,D2), state(S).  

% These rules ensure that there is no action executed
% or is in progress in the final state. 
:- executed(A,13), action(A,D).
:- inprog(A,13), action(A,D).

% This rule ensures that the agent is not 
% idle at any point.
alpha(S) :- inprog(A,S), action(A,D), state(S).
:-  not alpha(S), state(S), S<13.

%Rules for Translating Norms 

norm(n1,5).
norm(n2,10).

holdsat(f(n1,S1,buildShelter,3+S2),S2) :-
     executed(detectShock,S1), 
     action(detectShock,1),     
     S2=S1+1, state(S1), state(S2).
cmp(f(n1,S1,buildShelter,DL),S2) :- 
     holdsat(f(n1,S1,buildShelter,DL),S2),     
     action(buildShelter,4), DL=S2, 
     state(S1), state(S2).
terminated(f(n1,S1,buildShelter,DL),S2) :- 	
     cmp(f(n1,S1,buildShelter,DL),S2), 
     state(S1), state(S2).
vol(f(n1,S1,buildShelter,DL),S2) :-
     holdsat(f(n1,S1,buildShelter,DL),S2),   
     executed(buildShelter,S2),state(S1), 
     state(S2), S2!=DL.
terminated(f(n1,S1,buildShelter,DL),S2) :- 
     vol(f(n1,S1,buildShelter,DL),S2), 
     state(S1), state(S2).

holdsat(o(n2,S1,stopWater,2+S2),S2) :-
     executed(detectPoison,S1),
     action(detectPoison,1), S2=S1+1,
     state(S1), state(S2).
cmp(o(n2,S1,stopWater,DL),S2) :-
     holdsat(o(n2,S1,stopWater,DL),S2),
     executed(stopWater,S2),
     action(stopWater,1),state(S1), 
     state(S2), S2!=DL.
terminated(o(n2,S1,stopWater,DL),S2) :-
     cmp(o(n2,S1,stopWater,DL),S2), state(S1),
     state(S2).
vol(o(n2,S1,stopWater,DL),S2) :-
     holdsat(o(n2,S1,stopWater,DL),S2), DL=S2,
     state(S1), state(S2).
terminated(o(n2,S1,stopWater,DL),S2) :-
     vol(o(n2,S1,stopWater,DL),S2), state(S1),
     state(S2).

% Generating Solution for problem P

goal(runningHospital,25).
satisfied(runningHospital,S) :- 
 holdsat(medicsPresent,S),holdsat(waterSupplied,S), 
 holdsat(medicineSupplied,S), state(S).
satisfied(runningHospital) :- 
             satisfied(runningHospital,S), state(S).

goal(organiseSurvivorCamp,18).
satisfied(organiseSurvivorCamp,S) :- 
                  holdsat(areaSecured,S),
                  holdsat(shelterBuilt,S), state(S).
satisfied(organiseSurvivorCamp) :-
     satisfied(organiseSurvivorCamp,S), state(S).

:- not satisfied(runningHospital), 
   not satisfied(organiseSurvivorCamp).

:- inprog(detectShock,S), inprog(buildShelter,S), 
   action(detectShock,1), action(buildShelter,4),
   state(S).

:- inprog(buildShelter,S),  inprog(evacuate,S),
   action(buildShelter,4), action(evacuate,5), 
   state(S).

:- inprog(buildShelter,S),  inprog(secure,S),
  action(buildShelter,4), action(secure,3), state(S).

violated(n1,S1) :- vol(f(n1,S1,buildShelter,DL),S2),
                   state(S1), state(S2).
violated(n2,S1) :- vol(o(n2,S1,stopWater,DL),S2),
                   state(S1), state(S2).

%Optimisation rules
 
value(TV) :- TV = #sum{V: goal(G,V),satisfied(G)}.
cost(TC) :- TC = #sum{C,S:violated(N,S),norm(N,C)}.

utility(TV-TC) :- value(TV),cost(TC).

#maximize{U:utility(U)}.


==> scenarioLP.txt <==
%Rules for states

state(0..13).
holdsat(earthquakeDetected,0).
holdsat(medicsPresent,0).
holdsat(wounded,0).
holdsat(populated,0).
holdsat(waterSupplied,0).

%Inertial fluents

holdsat(X,S2) :- holdsat(X,S1), not terminated(X,S1), 
                 state(S1), state(S2), S2=S1+1.

%Rules for Translating Actions

action(detectShock,1).
pre(detectShock,S) :- state(S).
holdsat(shockDetected,S2) :- 
   executed(detectShock,S1), action(detectShock,1), 
   state(S1), state(S2), S2=S1+1.

action(detectPoison,1).
pre(detectPoison,S) :- state(S).
holdsat(poisonDetected,S2) :- 
        executed(detectPoison,S1),
        action(detectPoison,1), state(S1), 
        state(S2), S2=S1+1.

action(stopWater,1).
pre(stopWater,S) :- holdsat(poisonDetected,S),
            holdsat(waterSupplied,S),state(S).
terminated(waterSupplied,S2) :- 
       executed(stopWater,S1), action(stopWater,1), 
       state(S1), state(S2), S2=S1.

action(buildShelter,4).
pre(buildShelter,S) :- holdsat(areaSecured,S),
	       holdsat(evacuated,S), state(S).
holdsat(shelterBuilt,S2) :- 
 executed(buildShelter,S1), action(buildShelter,4), 
 state(S1), state(S2), S2=S1+4.
terminated(evacuated,S2) :- 
 executed(buildShelter,S1), action(buildShelter,4), 
 state(S1), state(S2),S2=S1+3.

action(evacuate,5).
pre(evacuate,S) :- holdsat(populated,S),  
                   holdsat(shockDetected,S),state(S).
holdsat(evacuated,S2) :- executed(evacuate,S1),
        action(evacuate,5), state(S1), state(S2),
        S2=S1+5.
terminated(populated,S2) :- executed(evacuate,S1),
        action(evacuate,5), state(S1), state(S2),
        S2=S1+4.

action(getMedicine,3).
pre(getMedicine,S) :- 
                   holdsat(earthquakeDetected,S),
                   holdsat(wounded,S),state(S).
holdsat(medicineSupplied,S2) :- 
		  executed(getMedicine,S1),
                  action(getMedicine,3), 
                  state(S1), state(S2), S2=S1+3.

action(secure,3).
pre(secure,S) :- holdsat(evacuated,S),state(S).
holdsat(areaSecured,S2) :- executed(secure,S1),
        action(secure,3), state(S1), state(S2), 
        S2=S1+3.
holdsat(noAccess,S2) :- executed(secure,S1),
      action(secure,3), state(S1), state(S2), 
      S2=S1+3.

{executed(A,S)} :- action(A,D), state(S).
inprog(A,S2) :- executed(A,S1), action(A,D), 
            state(S1), state(S2), S1 <= S2, S2< S1+D.
:- inprog(A,S), action(A,D), not pre(A,S), state(S).

% This rule ensures that not more than one action can
% be executed per state.
:- executed(A1,S), executed(A2,S), A1!=A2,   
   action(A1,D1), action(A2,D2), state(S).  

% These rules ensure that there is no action executed
% or is in progress in the final state. 
:- executed(A,13), action(A,D).
:- inprog(A,13), action(A,D).

% This rule ensures that the agent is not 
% idle at any point.
alpha(S) :- inprog(A,S), action(A,D), state(S).
:-  not alpha(S), state(S), S<13.

%Rules for Translating Norms 

norm(n1,5).
norm(n2,10).

holdsat(f(n1,S1,buildShelter,3+S2),S2) :-
     executed(detectShock,S1), 
     action(detectShock,1),     
     S2=S1+1, state(S1), state(S2).
cmp(f(n1,S1,buildShelter,DL),S2) :- 
     holdsat(f(n1,S1,buildShelter,DL),S2),     
     action(buildShelter,4), DL=S2, 
     state(S1), state(S2).
terminated(f(n1,S1,buildShelter,DL),S2) :- 	
     cmp(f(n1,S1,buildShelter,DL),S2), 
     state(S1), state(S2).
vol(f(n1,S1,buildShelter,DL),S2) :-
     holdsat(f(n1,S1,buildShelter,DL),S2),   
     executed(buildShelter,S2),state(S1), 
     state(S2), S2!=DL.
terminated(f(n1,S1,buildShelter,DL),S2) :- 
     vol(f(n1,S1,buildShelter,DL),S2), 
     state(S1), state(S2).

holdsat(o(n2,S1,stopWater,2+S2),S2) :-
     executed(detectPoison,S1),
     action(detectPoison,1), S2=S1+1,
     state(S1), state(S2).
cmp(o(n2,S1,stopWater,DL),S2) :-
     holdsat(o(n2,S1,stopWater,DL),S2),
     executed(stopWater,S2),
     action(stopWater,1),state(S1), 
     state(S2), S2!=DL.
terminated(o(n2,S1,stopWater,DL),S2) :-
     cmp(o(n2,S1,stopWater,DL),S2), state(S1),
     state(S2).
vol(o(n2,S1,stopWater,DL),S2) :-
     holdsat(o(n2,S1,stopWater,DL),S2), DL=S2,
     state(S1), state(S2).
terminated(o(n2,S1,stopWater,DL),S2) :-
     vol(o(n2,S1,stopWater,DL),S2), state(S1),
     state(S2).

% Generating Solution for problem P

goal(runningHospital,25).
satisfied(runningHospital,S) :- 
 holdsat(medicsPresent,S),holdsat(waterSupplied,S), 
 holdsat(medicineSupplied,S), state(S).
satisfied(runningHospital) :- 
             satisfied(runningHospital,S), state(S).

goal(organiseSurvivorCamp,18).
satisfied(organiseSurvivorCamp,S) :- 
                  holdsat(areaSecured,S),
                  holdsat(shelterBuilt,S), state(S).
satisfied(organiseSurvivorCamp) :-
     satisfied(organiseSurvivorCamp,S), state(S).

:- not satisfied(runningHospital), 
   not satisfied(organiseSurvivorCamp).

:- inprog(detectShock,S), inprog(buildShelter,S), 
   action(detectShock,1), action(buildShelter,4),
   state(S).

:- inprog(buildShelter,S),  inprog(evacuate,S),
   action(buildShelter,4), action(evacuate,5), 
   state(S).

:- inprog(buildShelter,S),  inprog(secure,S),
  action(buildShelter,4), action(secure,3), state(S).

violated(n1,S1) :- vol(f(n1,S1,buildShelter,DL),S2),
                   state(S1), state(S2).
violated(n2,S1) :- vol(o(n2,S1,stopWater,DL),S2),
                   state(S1), state(S2).

%Optimisation rules
 
value(TV) :- TV = #sum{V: goal(G,V),satisfied(G)}.
cost(TC) :- TC = #sum{C,S:violated(N,S),norm(N,C)}.

utility(TV-TC) :- value(TV),cost(TC).

#maximize{U:utility(U)}.

